Optical Flow on Evolving Surfaces with Space and Time Regularisation

We extend the concept of optical flow with spatiotemporal regularisation to a dynamic non-Euclidean setting. Optical flow is traditionally computed from a sequence of flat images. The purpose of this paper is to introduce variational motion estimation for images that are defined on an evolving surface. Volumetric microscopy images depicting a live zebrafish embryo serve as both biological motivation and test data.

==> figures/license.txt <==
The following work is licensed under the Creative Commons Attribution 3.0 Unported License:

1-cxcr4aMO2_290112-trajectories-summer-frames-80-121.jpg
1-data-cxcr4aMO2_290112-frames-100-102.jpg
1-data-cxcr4aMO2_290112-frames-102-104.jpg
1-data-cxcr4aMO2_290112-frames-104-106.jpg
1-data-cxcr4aMO2_290112-frames-106-108.jpg
1-data-cxcr4aMO2_290112-frames-108-110.jpg
1-data-cxcr4aMO2_290112-frames-110-112.jpg
1-data-cxcr4aMO2_290112-frames-112-114.jpg
1-data-cxcr4aMO2_290112-frames-114-116.jpg
1-data-cxcr4aMO2_290112-frames-116-118.jpg
1-data-cxcr4aMO2_290112-frames-118-120.jpg
1-data-cxcr4aMO2_290112-frames-120-122.jpg
1-data-cxcr4aMO2_290112-frames-92-94.jpg
1-data-cxcr4aMO2_290112-frames-94-96.jpg
1-data-cxcr4aMO2_290112-frames-96-98.jpg
1-data-cxcr4aMO2_290112-frames-98-100.jpg
1-surface-framewise-cxcr4aMO2_290112-frames-120-122.jpg
2-cxcr4aMO2_290112-trajectories-summer-frames-80-121.jpg
2-surface-framewise-cxcr4aMO2_290112-frames-120-122.jpg
3-cxcr4aMO2_290112-trajectories-summer-frames-80-121.jpg
3-projected-cxcr4aMO2_290112-frames-120-122.jpg
3-surface-framewise-cxcr4aMO2_290112-frames-120-122.jpg
4-cxcr4aMO2_290112-trajectories-summer-frames-80-121.jpg
4-division-cxcr4aMO2_290112-frames-82-84.jpg
4-division-cxcr4aMO2_290112-frames-84-86.jpg
4-division-cxcr4aMO2_290112-frames-86-88.jpg
4-division2-cxcr4aMO2_290112-frames-112-114.jpg
4-division2-cxcr4aMO2_290112-frames-114-116.jpg
4-division2-cxcr4aMO2_290112-frames-116-118.jpg
4-surface-cxcr4aMO2_290112-frames-100-102.jpg
4-surface-cxcr4aMO2_290112-frames-102-104.jpg
4-surface-cxcr4aMO2_290112-frames-104-106.jpg
4-surface-cxcr4aMO2_290112-frames-106-108.jpg
4-surface-cxcr4aMO2_290112-frames-108-110.jpg
4-surface-cxcr4aMO2_290112-frames-110-112.jpg
4-surface-cxcr4aMO2_290112-frames-112-114.jpg
4-surface-cxcr4aMO2_290112-frames-114-116.jpg
4-surface-cxcr4aMO2_290112-frames-116-118.jpg
4-surface-cxcr4aMO2_290112-frames-118-120.jpg
4-surface-cxcr4aMO2_290112-frames-120-122.jpg
4-surface-cxcr4aMO2_290112-frames-92-94.jpg
4-surface-cxcr4aMO2_290112-frames-94-96.jpg
4-surface-cxcr4aMO2_290112-frames-96-98.jpg
4-surface-cxcr4aMO2_290112-frames-98-100.jpg
4-surface-framewise-cxcr4aMO2_290112-frames-120-122.jpg
cxcr4aMO2_290112-frame-100-raw-surface.jpg
cxcr4aMO2_290112-frame-100-raw.jpg
cxcr4aMO2_290112-frame-100-surface.jpg
cxcr4aMO2_290112-frame-122-raw-surface.jpg
cxcr4aMO2_290112-frame-122-raw.jpg
cxcr4aMO2_290112-frame-122-surface.jpg

To view a copy of this license, visit http://creativecommons.org/licenses/by/3.0/.
